Investigating Compilation Errors of Students Learning Haskell

While functional programming is an efficient way to express complex software, functional programming languages have a steep learning curve. Haskell can be challenging to learn for students who were only introduced to imperative programming. It is important to look for methods and tools that may reduce the difficulty of learning functional programming. Finding methods to help students requires understanding the errors that students make while learning Haskell. There are several previous studies revealing data about Haskell compiler errors, but they do not focus on the analysis of the compiler errors or they only study a certain kind of compiler errors. This study investigates compilation errors of novice Haskell students and make suggestions on how their learning efficiency can be improved. Unlike previous studies we focus on uncovering the root problems with the student solutions by analysing samples of their submissions.

==> categories-corrected.csv <==
week;parse;rename;type
2;0,575546527;0,112636607;0,311816865
3;0,403936816;0,214125802;0,381937382
4;0,517761187;0,160712594;0,321526218
5;0,30966728;0,34572677;0,34460595
6;0,234608864;0,170285846;0,595105291
7;0,239788221;0,197710112;0,562501667
8;0,242551002;0,200899142;0,556549857
9;0,203876992;0,213129808;0,5829932
10;0,204627557;0,211911797;0,583460646


==> categories.csv <==
week;parse;rename;type
1;0,401013086;0,189109329;0,409877585
1,3;0,575546527;0,112636607;0,311816865
2;0,305605787;0,276069922;0,418324292
2,3;0,403936816;0,214125802;0,381937382
3;0,421654338;0,217888366;0,360457297
3,3;0,517761187;0,160712594;0,321526218
4;0,278728606;0,353300733;0,36797066
4,3;0,30966728;0,34572677;0,34460595
5;0,21113882;0,175394846;0,613466334
5,3;0,234608864;0,170285846;0,595105291
6;0,224385246;0,196721311;0,578893443
6,3;0,239788221;0,197710112;0,562501667
7;0,21134916;0,22119282;0,56745802
7,3;0,242551002;0,200899142;0,556549857
8;0,201083277;0,213608666;0,585308057
8,3;0,203876992;0,213129808;0,5829932
9;0,201312013;0,214227142;0,584460845
9,3;0,204627557;0,211911797;0,583460646


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command


==> miscategorized.csv <==
week;type;rename
2;0,166666667;0,347560976
3;0,084444444;0,222222222
4;0,059405941;0,222222222
5;0,070921986;0,02919708
6;0,045833333;0,045045045
7;0,042654028;0,009803922
8;0,030075188;0,101796407
9;0,006493506;0,004784689
10;0,003012048;0,012096774


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resulting DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs.bst         old BibTeX style for use with llncs.cls

  splncs_srt.bst     ditto with alphabetic sorting

  splncs03.bst       current LNCS BibTeX style with alphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle


==> reviews.txt <==

(d) Please fix the broken link to http://lambda.inf.elte.hu/fp/Index_en.xml

------------------------------------------------------------------------

- p8, Figs. 5 and 6.  Please explain what the boxes and vertical bars
mean.

----------------------- REVIEW 2 ---------------------

- A clearer description of the curriculum. There is a link, but it's not
obvious if the timeline was strictly followed and if students were submitting
homework problems exactly according to the timeline (and whether there was any
delay between a topic covered and the corresponding exercise due). A specific
connection between weeks and topics would be helpful.
- Figures that give counts of errors would benefit from at least listing the
totals. 

----------------------- REVIEW 4 ---------------------

Unfortunately, the presentation of the results is the weak part of this paper. I enumerate them below, in order of appearence in the paper:

(i) in the introduction, it would be good to put more emphasis on your comparison with Singer and Archibald's results





==> solve-times.csv <==
Error category;min;first;median;third;max
1;2;7;18;53;209,8
2;2;10;27;78;265
3;1;6;14;46;199


==> success.csv <==
week;compile-error;runtime-error;wrong-result;correct;not-a-test
2;0,381871955;0,008176757;0,165970772;0,039665971;0,404314544
3;0,375154971;0,02380362;0,170592611;0,172576246;0,257872551
4;0,412703016;0,012180974;0,120359629;0,047273782;0,407482599
5;0,441211401;0,047505938;0,065320665;0,293349169;0,152612827
6;0,517625232;0,056122449;0,069109462;0,223562152;0,133580705
7;0,413517119;0,08403735;0,100044464;0,265895954;0,136505113
8;0,362449347;0,04007204;0,103106709;0,216343989;0,278027915
9;0,418872439;0,040077763;0,118139674;0,254374159;0,168535965
10;0,408431673;0,037023692;0,14782452;0,20529682;0,201423295

